Commissioning and first performances of the ALICE MID RPCs

ALICE (A Large Ion Collider Experiment) at the CERN Large Hadron Collider (LHC) is designed to study p-p and Pb-Pb collisions at ultra-relativistic energies. ALICE is equipped with a Muon Spectrometer (MS) to study the heavy charmonia in p-p and heavy ion collisions via their muonic decay. At first, in the LHC Run 1 and 2 the selection of interesting events for muon physics in the MS was performed with a dedicated Muon Trigger system based on Resistive Plate Chambers (RPCs) operated in maxi-avalanche mode. During the Long Shutdown 2 (LS2) of LHC ALICE underwent a major upgrade of its apparatus: since Run 3 (started in July 2022), in order to fully profit from the increased luminosity of Pb-Pb collisions (from 20 kHz in Run 2 to 50 kHz in Run 3), the ALICE experiment is running in continuous readout (triggerless) mode and the Muon Trigger became the Muon IDentifier (MID). In order to reduce the RPC ageing and to increase the rate capability, it was decided to use a new front-end electronics FEERIC with a pre-amplification stage to minimize the charge released per hit inside the gas gap. A description of the MID upgrades, together with the results and performances of the RPCs from the commissioning, is presented in this talk.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



